The Quasinormal Modes of Weakly Charged Kerr-Newman Spacetimes

The resonant mode spectrum of the Kerr-Newman spacetime is presently unknown. These modes, called the quasinormal modes, play a central role in determining the stability of Kerr-Newman black holes and their response to perturbations. We present a new formalism, generalized from time-independent perturbation theory in quantum mechanics, for calculating the quasinormal mode frequencies of weakly charged Kerr-Newman spacetimes of arbitrary spin. Our method makes use of an original technique for applying perturbation theory to zeroth-order solutions that are not square- integrable, and it can be applied to other problems in theoretical physics. The new formalism reveals no unstable modes, which together with previous results in the slow-rotation limit strongly indicates the modal stability of the Kerr-Newman spacetime. Our techniques and results are of interest in the areas of holographic duality, foundational problems in General Relativity, and possibly in astrophysical systems.

==> s1l1m0n0.dat <==
0	0.248263264179947	-0.09248771795151936	0.07876278732022046	-0.01033308742268654	0.04725767239206921	-0.006199852453244625
0.05	0.24831673713853777	-0.0924692370512834	0.07880682637876324	-0.010310755367701298	0.04730549722622872	-0.006179050040323535
0.1	0.24847752025532116	-0.0924134694469071	0.07893949307728552	-0.010243136170337029	0.0474495933464361	-0.006116008147425807
0.15	0.2487467139948053	-0.0923194266208254	0.07916245195864165	-0.010128322516768484	0.04769184453078275	-0.006008783184486676
0.2	0.24912617858926986	-0.0921854137984973	0.07947853049112934	-0.009963003781263267	0.04803545387338993	-0.005853999207955735
0.25	0.2496185740722278	-0.09200895482939064	0.0798918001486951	-0.009742252773719949	0.04848504107451542	-0.005646626663756819
0.3	0.2502274179756638	-0.09178667786960211	0.08040769166376945	-0.00945919306959548	0.04904678226237699	-0.005379636930378316
0.35	0.25095716213703395	-0.0915141510929996	0.08103314433513925	-0.009104505332272528	0.04972859438974475	-0.005043489074407843
0.4	0.251813290029042	-0.09118565184779724	0.08177678516384622	-0.00866570614814155	0.05054036325869114	-0.004625379063048378
0.45	0.25280243519203	-0.09079384395633389	0.08264912324941157	-0.00812609362838708	0.0514942054613937	-0.0041081402187061605
0.5	0.25393251880531287	-0.09032932430089044	0.08366272049265454	-0.0074631894817000916	0.052604732485162606	-0.0034686154072197627
0.55	0.2552128979587206	-0.08977997810857256	0.0848322437252199	-0.006646398642809949	0.053889232720768426	-0.0026752059910091913
0.6	0.25665450084726976	-0.08913004658806127	0.08617417382375331	-0.0056334203883263295	0.055367562449661595	-0.0016841025176833543
0.65	0.25826988910817217	-0.08835875038258431	0.08770563939233705	-0.004364618495054144	0.057061235304388155	-0.00043335029224605276
0.7	0.2600731015275166	-0.08743820966839212	0.0894410810251107	-0.0027539963427378744	0.0589904435856285	0.0011667117190356062
0.75	0.2620789204830022	-0.0863302289300788	0.09138346916825302	-0.0006745422489982042	0.06116575363748744	0.003249097216980454
0.8	0.2643006484907864	-0.08498125192378414	0.09350132636640959	0.002065087988668772	0.06356566434480375	0.0060154312791949795
0.85	0.26674395866844186	-0.08331459211904794	0.09566697216546445	0.0057521473518407275	0.0660749589417103	0.0097715570742102
0.9	0.26939009716218093	-0.08122038076608452	0.09748823131618457	0.010771423112326175	0.0683134862938381	0.014937786127260587
0.91	0.2699380597118417	-0.08073792284830593	0.09773696629494275	0.011964577823546915	0.06865473788791399	0.016174883951765383
0.92	0.2704899228111077	-0.08023139635143083	0.09792139656943795	0.01322016659009271	0.0689343398409281	0.017480850998730806
0.93	0.2710441958917675	-0.07969965904651558	0.09802771588225354	0.014532254582215711	0.06913802230977387	0.018850537293691405
0.94	0.271599109818806	-0.07914173802292139	0.09804223251641442	0.015890115445328555	0.0692514608028113	0.020274031508783326
0.95	0.2721526434084348	-0.07855694054454516	0.09795400912603644	0.017276891593092827	0.0692627853455005	0.02173522889188274
0.96	0.27270261879977237	-0.07794497096795408	0.09775909586889361	0.018670688138727465	0.06916685518036707	0.023212760716053667
0.97	0.27324689047493944	-0.07730599406018104	0.09746511145415819	0.020049428848291626	0.06896990867197986	0.024684737702875898
0.98	0.27378358102662576	-0.0766405344028708	0.09708968525590268	0.02140185583225178	0.06868825751132175	0.026139629689278496

==> s1l1m1n0.dat <==
-0.95	0.20589743596017074	-0.09155670468536012	0.05739082212855759	-0.00899471605330884	0.028473007978138416	-0.004619773304102034
-0.9	0.20748762110840446	-0.09175658960946277	0.05813378463606948	-0.009131213661873236	0.029077089517849233	-0.004776610130627504
-0.85	0.20912232934115854	-0.0919463440657867	0.05889929354272045	-0.009273788446186846	0.029702612291895292	-0.0049379895449439964
-0.8	0.21080455396485567	-0.09212453674209749	0.0596867476532784	-0.009421347194935158	0.030349279896773124	-0.005102699668814785
-0.75	0.21253780589835752	-0.09228973274200507	0.06049618340228969	-0.009571162769314485	0.03101752373023654	-0.005268000141064283
-0.7	0.21432607147018642	-0.09244062953501185	0.06132934199279188	-0.00971967000782423	0.031709430744289786	-0.005430445537689734
-0.65	0.21617372283226802	-0.09257610466934665	0.062189468362340315	-0.00986339709369562	0.03242857700801707	-0.005586757776243591
-0.6	0.21808545035170881	-0.09269519523953995	0.06308098682419178	-0.009999352666243091	0.033179621840629545	-0.005734194375229018
-0.55	0.22006623549340476	-0.0927970468862796	0.0640091123351925	-0.010125098122899526	0.033967957703858215	-0.005870577810835101
-0.5	0.22212135977514938	-0.09288085573553728	0.06497964592018296	-0.010238654707075847	0.03479951328616077	-0.005994184992164045
-0.45	0.22425644072417647	-0.09294581332746561	0.06599889149639718	-0.01033836347448143	0.03568068597674982	-0.006103596544407768
-0.4	0.22647748788882122	-0.09299105717620598	0.06707366608836247	-0.010422743518911644	0.0366183667061115	-0.006197550377522183
-0.35	0.22879097498299786	-0.09301562635207872	0.06821137612243407	-0.010490363177034633	0.037620029116664344	-0.006274811954097887
-0.3	0.2312039268091483	-0.09301842010263615	0.06942014344590504	-0.010539725078661456	0.03869386697415833	-0.00633406047978005
-0.25	0.23372402161502104	-0.09299815720616195	0.07070897447989608	-0.010569160130367426	0.03984897372058551	-0.006373785164268295
-0.2	0.23635971116738178	-0.092953333611848	0.07208797313191065	-0.010576723544286744	0.04109556544990021	-0.0063921841178501155
-0.15	0.23912036231115372	-0.09288217582056754	0.07356860407768023	-0.010560085144961425	0.042445254614721886	-0.006387057840589471
-0.1	0.24201642535881984	-0.09278258722789855	0.07516401865747417	-0.010516405317070182	0.043911387466584344	-0.006355688566225998
-0.05	0.2450596365399073	-0.09265208420526747	0.07688946191806145	-0.010442186479713931	0.04550946463089314	-0.006294695364981444
0	0.248263264179947	-0.09248771795151936	0.07876278732088819	-0.01033308742333212	0.04725767239230957	-0.0061998524535063874
0.05	0.25164241156874295	-0.0922859770060049	0.08080511669114165	-0.010183683715615621	0.04917756361553651	-0.006065854110364047
0.1	0.2552143941302965	-0.09204266355101748	0.08304169863460632	-0.009987150727362164	0.05129494343556834	-0.005886003063175455
0.15	0.2589992150160354	-0.09175273408994837	0.08550304260079161	-0.009734835650556287	0.05364103941305023	-0.005651789126996775
0.2	0.26302017290184854	-0.09141009113944605	0.08822644137018167	-0.00941566840544563	0.05625407275411087	-0.005352308638410307
0.25	0.26730464996148934	-0.09100730665761123	0.09125805118233485	-0.009015335233943246	0.059181405355139924	-0.004973449391877029
0.3	0.2718851496356059	-0.09053524867294545	0.09465578872205654	-0.008515095707589036	0.06248253035587194	-0.004496723188944403
0.35	0.2768006874765187	-0.08998256785115899	0.09849345263112932	-0.007890051305083079	0.06623332706716449	-0.0038975562675314553
0.4	0.28209869219690503	-0.08933497661420076	0.10286672966508466	-0.0071065473401958484	0.07053226153824256	-0.003142722713729021
0.45	0.2878376629133671	-0.08857421262364171	0.10790219053638955	-0.006118161812826456	0.07550967276815387	-0.0021863797875950886
0.5	0.2940909805696587	-0.0876765068043208	0.1137711975660059	-0.004859304892135159	0.0813421265516996	-0.0009637377754320095
0.55	0.30095254254551634	-0.08661024473179456	0.12071222025975581	-0.003234602101941368	0.08827543987623918	0.0006194472573767401
0.6	0.3085453969916756	-0.0853322567161884	0.12906826297762317	-0.0011004501477937245	0.09666327996884432	0.002705141527609721
0.65	0.3170355612239564	-0.08378165182527443	0.139353105502545	0.001768878302508367	0.10703543525311976	0.005516634984278408
0.7	0.3266553583005381	-0.08186896112654617	0.15237663629091533	0.005748037204915783	0.12022688177086967	0.009424831559441245
0.75	0.337745622210494	-0.07945556278304401	0.16950317350237185	0.011504615207963323	0.13764350276277063	0.015091313581743704
0.8	0.3508392750094283	-0.07631070051145278	0.19324822889595072	0.020349062931058752	0.1618750428576663	0.023816406966710994
0.85	0.3668492261714526	-0.07200857390885491	0.22889863384070283	0.03524222091282646	0.198355924440757	0.03854268809904462
0.9	0.38758111586612454	-0.06562480319159764	0.2901677815873799	0.06457625643770726	0.2611468296144772	0.06762609227886152
0.91	0.39259868794938035	-0.06392925247961471	0.3084434154055129	0.07411252110999228	0.27987713567553363	0.07709636737366224
0.92	0.3980232164169792	-0.062024879198200066	0.33012160043088545	0.08584282720194829	0.302088893754343	0.08875337629934622
0.93	0.40393598440186	-0.05986071861371149	0.3563651074802268	0.10061397540052436	0.32896675040462664	0.10344262755766072
0.94	0.410448137721655	-0.05736451712403917	0.3889769540847836	0.1197808298891388	0.36234524944153756	0.12251740492228304
0.95	0.4177186288214628	-0.05442868808404343	0.4309397956588571	0.14566443640440113	0.405255034584568	0.14829668150583833
0.96	0.4259890393149067	-0.05088204187796952	0.4876429304296041	0.1826276612531073	0.46316303947131343	0.18514065281279835
0.97	0.43566020116613635	-0.04642491276646372	0.5701574271622394	0.24005719651836296	0.5472794004078199	0.24243213695121002
0.98	0.44749656026635565	-0.040447168755351884	0.7064695623181261	0.343067085267832	0.6858804676371362	0.345278427485191
0.99	0.4633987710997234	-0.03129241298425381	1.003359667647575	0.5953199627632911	0.9865605204932882	0.5973205343463532

==> s2l2m0n0.dat <==
0	0.3736716844180425	-0.08896231568893459	0.025817672851472854	-0.0028240321459706563	0.07745301855432295	-0.008472096434211322
0.05	0.3737615279383585	-0.08894633598699819	0.025906232644646584	-0.0028072006871110882	0.07753888950548109	-0.008453612442382538
0.1	0.37403178812884347	-0.08889809022896258	0.026173327998707325	-0.002756090242529074	0.07779782397830157	-0.008397541715050676
0.15	0.3744846757556821	-0.088816646565905	0.026623267047964	-0.0026688118040438056	0.07823384204115624	-0.008301987945636224
0.2	0.3751239444756669	-0.08870040373808438	0.027263432826581353	-0.0025420735038377594	0.07885383077469788	-0.008163649596059516
0.25	0.3759550001456558	-0.0885470161178085	0.028104605502588483	-0.0023709477523364063	0.07966784088362562	-0.007977591323603862
0.3	0.37698506252102304	-0.08835327797997855	0.02916145012633395	-0.00214850478599913	0.0806895354216706	-0.007736884657234907
0.35	0.37822339055895826	-0.08811495632114569	0.030453213012440212	-0.001865263327688911	0.08193682964475381	-0.007432070126503628
0.4	0.3796815867131598	-0.08782655405057703	0.03200469109504145	-0.0015083777210169909	0.08343278023485776	-0.007050362713016231
0.45	0.3813740023805529	-0.0874809756151495	0.03384756942086253	-0.001060430391543689	0.08520680964647519	-0.006574473760732055
0.5	0.38331827598689666	-0.08706905133637259	0.03602226659273334	-0.0004976125198744594	0.08729639079385801	-0.005980839686301067
0.55	0.3855360483546493	-0.08657885061900394	0.03858049277534802	0.0002130760781623043	0.08974937369775168	-0.005236901825929107
0.6	0.38805391845034715	-0.08599466936152081	0.041588816295684804	0.0011182559535037502	0.09262721309432123	-0.004296814075817851
0.65	0.3909047275494561	-0.08529549689892678	0.04513365184426948	0.0022854090104727992	0.09600944894168344	-0.0030944430699114053
0.7	0.39412928965820887	-0.0844526188153876	0.04932818468965196	0.0038151888141674927	0.09999985105916985	-0.0015315008037954901
0.75	0.39777870640261387	-0.08342572116549953	0.05432162196306865	0.005863324274000834	0.10473444153054319	0.0005435046585878234
0.8	0.40191735089196357	-0.08215626528229794	0.060309921567677616	0.008681663170017603	0.11039024228625959	0.0033745619185559586
0.85	0.40662621249711917	-0.08055562339829786	0.06754102600317885	0.012699390933318663	0.11718730598409628	0.007375511587851158
0.9	0.41200446629892296	-0.07848269541480109	0.07628013104902678	0.01869032336707652	0.125349227388191	0.013288044928509844
0.95	0.41815925983642194	-0.07570073729101841	0.08658151643751566	0.028097498080703383	0.134871689810653	0.022482214327742944

==> s2l2m1n0.dat <==
-0.95	0.3440493755538229	-0.08417366491283525	0.021210518344489948	0.004281558171156866	0.06833963503668705	-0.0011795402673384497
-0.9	0.34435871305879934	-0.08486495999423807	0.020375183415031774	0.003100485344362743	0.06781255316742463	-0.0023389595555048884
-0.85	0.3447933773587106	-0.08547110005386879	0.019630691551867373	0.0021080712018991575	0.06736176944762323	-0.003323523273246913
-0.8	0.3453557837500393	-0.08600346255137226	0.018990929026622506	0.0012739258864961078	0.06700235186383631	-0.004159798477032354
-0.75	0.3460475124923509	-0.08647172181719959	0.018463933836350963	0.0005714066959538189	0.06674381804475123	-0.0048714533582948395
-0.7	0.34686976219578874	-0.08688398248609815	0.018053792122879848	-0.000022035746018202185	0.06659177545510736	-0.005478792697872183
-0.65	0.34782369391569645	-0.08724696418386935	0.01776227746709646	-0.0005249866461315578	0.06654945740853441	-0.005998714899828658
-0.6	0.34891067893563116	-0.0875661969709999	0.017590055966087394	-0.0009525254421504144	0.06661886251434881	-0.006445034135306928
-0.55	0.3501324745050998	-0.08784620219917824	0.01753752110617816	-0.0013167648351951403	0.06680156894910934	-0.006828905576548205
-0.5	0.3514913516569047	-0.08809064786071281	0.017605350071235704	-0.0016273703014805987	0.06709928918033009	-0.007159262056749405
-0.45	0.35299019441466123	-0.08830247611012577	0.017794877516384942	-0.0018920058916618598	0.06751425095247715	-0.007443198089263255
-0.4	0.35463258461588676	-0.08848400460076083	0.01810836042597858	-0.0021166955293150046	0.06804947228068527	-0.007686285579138516
-0.35	0.35642288267256567	-0.08863700460684837	0.018549185913359294	-0.002306104866409862	0.06870897918420094	-0.007892821821806409
-0.3	0.3583663120152865	-0.08876275895083895	0.019122057991629256	-0.0024637539013426554	0.0694980005886846	-0.008066016627369228
-0.25	0.36046905349242636	-0.08886210225447244	0.01983318938519632	-0.0025921706020462505	0.07042316561036271	-0.008208126339333988
-0.2	0.36273835537482435	-0.08893544532279217	0.020690519061937935	-0.0026929937862254756	0.07149272337174656	-0.008320541196336555
-0.15	0.3651826646763263	-0.08898278468760759	0.021703974224949903	-0.0027670307897666876	0.07271680362840263	-0.008403830240991002
-0.1	0.3678117861613572	-0.08900369751166973	0.022885796336559787	-0.0028142724468076877	0.07410773723453136	-0.008457745297974165
-0.05	0.3706370766774928	-0.08899732115750612	0.024250954138995504	-0.002833864667922719	0.07568045864763122	-0.008481182527384858
0	0.3736716844180425	-0.08896231568893459	0.02581767285113895	-0.0028240321437426356	0.07745301855351751	-0.008472096431392564
0.05	0.3769308455826031	-0.08889680629172779	0.02760811846100864	-0.0027819450369902573	0.07944724392356389	-0.00842735660851019
0.1	0.3804322549914932	-0.08879830091324199	0.029649290760770344	-0.0027035132347667853	0.08168959681993768	-0.008342531270792973
0.15	0.38419653304961754	-0.08866357608565376	0.0319742008072411	-0.0025830836391721843	0.08421230423303301	-0.008211572448174456
0.2	0.38824781987746576	-0.0884885205326248	0.03462344181712547	-0.0024130023183596494	0.08705486297450629	-0.008026364073022364
0.25	0.3926145397574534	-0.0882679211468256	0.03764731371893655	-0.0021829818511377415	0.09026607243343453	-0.007776072588840466
0.3	0.3973303974357319	-0.08799516823528837	0.041108741972188195	-0.0018791794387534432	0.09390682461298885	-0.007446204861368879
0.35	0.4024356958559134	-0.08766184478462946	0.045087360577495156	-0.001482833124145191	0.09805400413880577	-0.007017219866889242
0.4	0.4079791087153248	-0.08725714473585758	0.04968534329842905	-0.0009682026936280435	0.10280605507363848	-0.006462439906103068
0.45	0.41402011167483715	-0.0867670320335234	0.05503593312447687	-0.0002993809483573572	0.10829112051931129	-0.0057448265651262286
0.5	0.42063239304003863	-0.08617299426882585	0.0613162695517837	0.00057479747624369	0.11467928086932941	-0.004811849347432272
0.55	0.42790876645287335	-0.08545013933059302	0.06876731648032006	0.0017291869523420956	0.12220156544755845	-0.003587013885722681
0.6	0.43596847156688195	-0.08456418205336771	0.0777260376809393	0.003276917876769473	0.13118065190308661	-0.0019552462326248906
0.65	0.44496843844522277	-0.08346645965529059	0.08867981535824916	0.005396018752876	0.14208280330327056	0.0002637090842682391
0.7	0.4551214854263653	-0.08208522622126667	0.10236388987294125	0.008381332968659772	0.15561090957019938	0.003367035403406632
0.75	0.4667274646196037	-0.08030936163938011	0.11994882959345271	0.012754710448451237	0.1728836177021485	0.007878421429547769
0.8	0.48023070593313794	-0.0779549802081259	0.14343659129446285	0.01952672014318662	0.1958141035574258	0.014807789330575291
0.85	0.49633724139251867	-0.0746877632908347	0.17661086603153903	0.030924599651952017	0.22801982658245162	0.026372503227168387
0.9	0.5162914042159562	-0.06980434564756739	0.22777750734532173	0.052973155550545666	0.2774478890338282	0.04855099972519098
0.91	0.520929279334034	-0.06850992553370731	0.24166927932047877	0.059981964039471695	0.2908354492476603	0.05556882263356741
0.92	0.5258451511418287	-0.06706095594438632	0.2573727388467522	0.06848496108496478	0.3059571375121041	0.06406855051904284
0.93	0.5310773489557531	-0.06542308230773064	0.2752995978003169	0.07900123063757837	0.3232066572176558	0.0745636125650708
0.94	0.536673378476483	-0.06354919560258387	0.2959977496061491	0.09232506033713146	0.3431071977920172	0.08783915900220951
0.95	0.5426930311940493	-0.06137210547766964	0.32020307318605984	0.1097395085033354	0.36635940718329707	0.10516326514467997
0.96	0.549212505032065	-0.05879095488378028	0.3488882787790912	0.1334682213818909	0.39388333452095325	0.12873280595067788
0.97	0.5563286138987374	-0.055643558022933706	0.38319198027294554	0.1677437266662943	0.4267339593981476	0.16272723226810673
0.98	0.564155080783089	-0.05164271899139719	0.42343201376862555	0.22171036070943514	0.46508652077593815	0.21616763774763506

==> s2l2m2n0.dat <==
-0.95	0.2943541825087982	-0.0881559559115423	-0.004423453716463675	-0.0015233387557000875	0.04077598896854459	-0.006991661093084887
-0.9	0.29724421359058184	-0.08828065931501204	-0.0036869265767327103	-0.0016419867640746172	0.041794139848209594	-0.007119213994251795
-0.85	0.30022874967967017	-0.08839955669335632	-0.0029018563060900023	-0.0017587687953109147	0.04286608747375475	-0.007245562393158212
-0.8	0.30331341891096364	-0.08851223689699021	-0.00206372872979849	-0.0018732251707816116	0.04399650616078406	-0.007370222951026958
-0.75	0.30650433130483745	-0.08861826725645942	-0.001167464289962407	-0.001984865185668655	0.04519062922757576	-0.007492623853100667
-0.7	0.30980813035826815	-0.08871719112891277	-0.00020735635472427405	-0.0020931709124471214	0.04645435800146714	-0.007612191814221788
-0.65	0.31323205196442805	-0.08880852356716341	0.0008230254563877699	-0.0021975971096099742	0.04779430707274854	-0.00772829375011708
-0.6	0.31678399268264934	-0.08889174477892645	0.001930922200518279	-0.002297576664683723	0.04921792158995461	-0.007840266145994635
-0.55	0.3204725896173224	-0.08896629133037375	0.0031245029334259836	-0.0023925115843127683	0.05073358589846661	-0.007947398389494055
-0.5	0.32430731434877	-0.08903154514946565	0.00441300262899201	-0.0024817588240084376	0.05235076068199344	-0.00804891893625745
-0.45	0.3282985836657284	-0.08908682031922746	0.0058068930840426535	-0.002564609410265856	0.05408015141184135	-0.008143972750835868
-0.4	0.332457890362115	-0.08913134749419555	0.00731809391944591	-0.0026402614109913803	0.055933915963683606	-0.008231591772603526
-0.35	0.3367979581238175	-0.0891642555696067	0.00896023304425936	-0.002707786512492763	0.05792592048541967	-0.008310657997736802
-0.3	0.3413329255706237	-0.08918455000634348	0.010748968596504501	-0.0027660892017311186	0.06007205536025905	-0.008379858073685261
-0.25	0.3460785659085907	-0.08919108695156261	0.012702388120194415	-0.002813856650848678	0.06239062656341007	-0.008437627336124482
-0.2	0.3510525504808129	-0.0891825419783733	0.014841505942897223	-0.0028494963804474222	0.06490284278118802	-0.008482080137434688
-0.15	0.35627476693806537	-0.0891573718636009	0.01719088701912057	-0.0028710574878108345	0.06763342571753103	-0.008510921970191553
-0.1	0.3617677060105239	-0.08911376728471074	0.019779435536180123	-0.0028761294908864962	0.07061138070654654	-0.008521337050778593
-0.05	0.367556935279935	-0.08904959358041353	0.022641400758244314	-0.00286171040561183	0.07387097848269947	-0.008509842481646619
0	0.37367168441804194	-0.08896231568893546	0.025817672852114823	-0.002824032143791875	0.07745301855610362	-0.008472096431865236
0.05	0.38014557480339073	-0.08884890191151003	0.02935747080732007	-0.002758326071975944	0.08140647308971494	-0.008402642344268903
0.1	0.3870175383664506	-0.0887056990276415	0.03332056797457137	-0.002658503675901555	0.08579065218381189	-0.008294563041765571
0.15	0.3943329876622061	-0.08852826817065816	0.03778026601209723	-0.0025167150705737405	0.09067809469279221	-0.008139006103048031
0.2	0.40214532424765553	-0.08831116620760363	0.042827428214055954	-0.00232272897226103	0.09615848576114076	-0.007924522379887836
0.25	0.41051790984268943	-0.08804765025579316	0.048576040428470225	-0.002063047028903509	0.1023440547125762	-0.007636128344903409
0.3	0.4195266817638518	-0.08772927189431311	0.055171020774375024	-0.0017196149804205663	0.10937715239876722	-0.007253951973006637
0.35	0.4292636831773217	-0.08734530997424075	0.0627994179409929	-0.0012679079827321305	0.1174411136131543	-0.006751236100630083
0.4	0.4398419217353876	-0.08688196202940053	0.07170685259461874	-0.0006740194333653424	0.12677620504125803	-0.006091324572585453
0.45	0.45140220719319385	-0.08632116552433795	0.08222232156051323	0.0001098836984333362	0.13770369070162977	-0.005222989656932974
0.5	0.46412302597593735	-0.08563883498806595	0.09479681882499137	0.0011528747547748614	0.15066332215340753	-0.004072960530081645
0.55	0.4782352410325395	-0.08480214611524674	0.11006574827534345	0.002557464378083437	0.1662739738209332	-0.002533535645596362
0.6	0.49404478178138433	-0.08376520216104169	0.12895437458774348	0.004480822088666132	0.18543620843987743	-0.0004411377269103074
0.65	0.5119692432056553	-0.08246181986940321	0.1528659283485358	0.007173657649896293	0.20951550564991875	0.0024628165403799487
0.7	0.5326002435510174	-0.08079287315500812	0.1840406831572114	0.011056217890648284	0.24069266058096944	0.006608171192659107
0.75	0.5568173912621358	-0.0786025437121519	0.22630387122222761	0.016879813497282084	0.28269515632324616	0.012757814455651911
0.8	0.5860169749088705	-0.07562955235606131	0.28681656933704847	0.026111413736624373	0.34251336457416615	0.022392643573012794
0.85	0.6226353316429499	-0.07139330562826023	0.38091418683634215	0.04201210781158263	0.4351554778118127	0.038791396149730095
0.9	0.6716142721321626	-0.06486923587579568	0.5494313321850304	0.07355651428604146	0.6007221613027699	0.07095770847539766
0.91	0.6837476009738571	-0.06310682711045552	0.6010556750529215	0.08375958976634257	0.6514396369745337	0.08130523509836504
0.92	0.696994722053381	-0.061118563568338266	0.6630032464130565	0.09625064274485723	0.7123173820780802	0.09394971410376635
0.93	0.7115937929421661	-0.05885145408971321	0.7389675202853784	0.11187906365580008	0.7870059812447526	0.10974238626445948
0.94	0.7278752737189502	-0.056231285499425666	0.8347554975672693	0.1319904455196375	0.8812509474248296	0.13003147055802156
0.95	0.7463199987169308	-0.05314900804598302	0.9601318179152101	0.15886239792946652	1.004724561179304	0.1570986136297991
0.96	0.767674135952798	-0.04943358747192818	1.1330815642956198	0.1967290962860399	1.175262928222947	0.19518410537546563
0.97	0.793208248946452	-0.04479035522862377	1.391452101049107	0.254577775617597	1.430449923539482	0.25328520793010223
0.98	0.8254294774817199	-0.0386301971563355	1.8339952839799911	0.3560797728642175	1.8684952676160993	0.35509079945990935
0.99	0.8708926587357895	-0.02939042421922912	2.856187240274981	0.5968593099390374	2.8833919273646704	0.5962606079945597
